SPONGE: Sequence Planning with Deformable-ON-Rigid Contact Prediction from Geometric Features

Planning robotic manipulation tasks, especially those that involve interaction between deformable and rigid objects, is challenging due to the complexity in predicting such interactions. We introduce SPONGE, a sequence planning pipeline powered by a deep learning-based contact prediction model for contacts between deformable and rigid bodies under interactions. The contact prediction model is trained on synthetic data generated by a developed simulation environment to learn the mapping from point-cloud observation of a rigid target object and the pose of a deformable tool, to 3D representation of the contact points between the two bodies. We experimentally evaluated the proposed approach for a dish cleaning task both in simulation and on a real \panda with real-world objects. The experimental results demonstrate that in both scenarios the proposed planning pipeline is capable of generating high-quality trajectories that can accomplish the task by achieving more than 90\% area coverage on different objects of varying sizes and curvatures while minimizing travel distance. Code and video are available at: \url{https://irobotics.aalto.fi/sponge/}.

==> figures_tex/old_figtex/datagen.drawio.pdf_tex <==
%% Creator: Inkscape 1.1.1 (eb90963e84, 2021-10-02), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'datagen.drawio.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2937bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64619117)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{datagen.drawio.pdf}}%
    \put(0.52163671,0.46373619){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Isaac Gym\\Physics-based\\Simulator\end{tabular}}}}%
    \put(0.21042939,0.59205972){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp\\Sampler\end{tabular}}}}%
    \put(0.30506459,0.33857672){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3D tetrahedron\\mesh \\\end{tabular}}}}%
    \put(0.04300247,0.33734134){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}triangular \\mesh\\\end{tabular}}}}%
    \put(0.16131006,0.44160915){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}tetrahedral\\remeshing\end{tabular}}}}%
    \put(0.37894509,0.59206221){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp\\candidates\end{tabular}}}}%
    \put(0.52097228,0.63725547){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Young's \\Modulus\end{tabular}}}}%
    \put(0.65359375,0.63656039){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Poisson's \\Ratio\\\end{tabular}}}}%
    \put(0.72833395,0.44187132){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Grasp \\Evaluation\end{tabular}}}}%
    \put(0.76514364,0.33167735){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$>$=\\Threshold?\end{tabular}}}}%
    \put(0.6661175,0.21852512){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes\end{tabular}}}}%
    \put(0.83852735,0.22051818){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No\end{tabular}}}}%
    \put(0.39367613,0.26463388){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Training \\dataset\end{tabular}}}}%
    \put(0.06857978,0.20316596){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth\\image\end{tabular}}}}%
    \put(0.21644379,0.20374938){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stiffness \\image\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures_tex/old_figtex/datagen.pdf_tex <==
%% Creator: Inkscape 1.1 (ce6663b3b7, 2021-05-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'datagen.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1513.67996096bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34683687)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{datagen.pdf}}%
    \put(0.06436195,0.31795938){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp \\Sampler\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{datagen.pdf}}%
    \put(0.19792931,0.33298056){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp\\candidate \end{tabular}}}}%
    \put(0.27572241,0.33269952){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Young's \\Modulus\end{tabular}}}}%
    \put(0.38834707,0.33292574){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Poisson's\\Ratio\end{tabular}}}}%
    \put(0.31460799,0.20660408){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Isaac Gym\\Physics-based \\Simulator\end{tabular}}}}%
    \put(0.50686937,0.18125514){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp \\Evaluation\end{tabular}}}}%
    \put(0.56224667,0.18782071){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Metric\end{tabular}}}}%
    \put(0.68683036,0.23001887){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes\end{tabular}}}}%
    \put(0.69030254,0.11467287){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No\end{tabular}}}}%
    \put(0.67431704,0.19494308){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$>$=\\Threshold\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures_tex/old_figtex/datagennew.pdf_tex <==
%% Creator: Inkscape 1.1 (ce6663b3b7, 2021-05-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'datagennew.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2484.56243079bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52975091)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{datagennew.pdf}}%
    \put(0.39658121,0.37610326){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Isaac Gym\\Physics-based\\Simulator\end{tabular}}}}%
    \put(0.19316597,0.4909752){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp\\Sampler\end{tabular}}}}%
    \put(0.24062068,0.28291188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3D tetrahedron\\mesh \\\end{tabular}}}}%
    \put(0.04168521,0.2798638){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}triangular \\mesh\\\end{tabular}}}}%
    \put(0.12464112,0.36980092){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}tetrahedral\\remeshing\end{tabular}}}}%
    \put(0.29598995,0.51719373){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp\\candidates\end{tabular}}}}%
    \put(0.39724931,0.51772144){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Young's \\Modulus\end{tabular}}}}%
    \put(0.47631401,0.51769865){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Poisson's \\Ratio\\\end{tabular}}}}%
    \put(0.51886906,0.37217613){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Grasp \\Evaluation\end{tabular}}}}%
    \put(0.68800341,0.37478661){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$>$=\\Threshold?\end{tabular}}}}%
    \put(0.7325103,0.40774438){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes\end{tabular}}}}%
    \put(0.7352093,0.30075316){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No\end{tabular}}}}%
    \put(0.84495377,0.13174124){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Convert grasps to rectangles \\in pixel coordinates \end{tabular}}}}%
    \put(0.57164495,0.23734354){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Training dataset\end{tabular}}}}%
    \put(0.14461163,0.20390494){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth image\end{tabular}}}}%
    \put(0.32561684,0.20406876){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stiffness image\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures_tex/old_figtex/datagenv2.pdf_tex <==
%% Creator: Inkscape 1.1 (ce6663b3b7, 2021-05-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'datagenv2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2383.93700787bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61712247)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{datagenv2.pdf}}%
    \put(0.09220859,0.52730696){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp \\Sampler\end{tabular}}}}%
    \put(0.050125,0.31127824){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3D tetrahedron \\object mesh\end{tabular}}}}%
    \put(0.28683495,0.41442947){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Isaac Gym \\Physics-based \\Simulator\end{tabular}}}}%
    \put(0.31902582,0.54222978){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Young's \\Modulus\end{tabular}}}}%
    \put(0.40288519,0.54174101){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Poisson's\\Ratio\end{tabular}}}}%
    \put(0.21277015,0.54113566){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp \\candidates\end{tabular}}}}%
    \put(0.50751526,0.40085449){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp \\Evaluation\end{tabular}}}}%
    \put(0.6336638,0.40759558){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$>$=\\Threshold?\end{tabular}}}}%
    \put(0.72362736,0.4437238){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes\end{tabular}}}}%
    \put(0.72506044,0.33649593){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No\end{tabular}}}}%
    \put(0.10379182,0.22763674){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth image\end{tabular}}}}%
    \put(0.29830076,0.22707132){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stiffness image\end{tabular}}}}%
    \put(0.61795658,0.2638917){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Training Dataset\end{tabular}}}}%
    \put(0.72647962,0.15624822){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Convert grasps to  rectangles \\in pixel coordinates\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures_tex/old_figtex/graspdeform_vertical.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'graspdeform_vertical.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1315.19998169bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.173966)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{graspdeform_vertical.pdf}}%
    \put(0.9332382,1.08596405){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.93089676,1.01884574){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}.8\end{tabular}}}}%
    \put(0.93167724,0.95562968){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}.6\end{tabular}}}}%
    \put(0.93167724,0.89007226){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}.4\end{tabular}}}}%
    \put(0.93167724,0.82607573){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}.2\end{tabular}}}}%
    \put(0.93089676,0.76051828){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.20354698,1.1076181){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth image\end{tabular}}}}%
    \put(0.62565498,1.1049264){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stiffness image\end{tabular}}}}%
    \put(0.54285395,0.57758924){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Deformation-Aware \\Generative Grasping \\(Def-GG-CNN) \end{tabular}}}}%
    \put(0.7906744,0.0274022){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Angle\end{tabular}}}}%
    \put(0.45845575,0.02960971){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Width\end{tabular}}}}%
    \put(0.10979785,0.03512835){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Quality\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures_tex/old_figtex/graspdeform_vertical_rev.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'graspdeform_vertical_rev.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1315.19998169bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.21735762)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{graspdeform_vertical_rev.pdf}}%
    \put(0.47555861,0.04330127){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}75\end{tabular}}}}%
    \put(0.67092966,0.04323416){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1.5\end{tabular}}}}%
    \put(0.8283327,0.04438721){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.34301797,0.04390243){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.59734972,0.04269148){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}150\end{tabular}}}}%
    \put(0.19107161,1.15970027){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth image\end{tabular}}}}%
    \put(0.62803569,1.15195691){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stiffness image\end{tabular}}}}%
    \put(0.93726521,1.12408095){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.93455511,1.06290867){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}.8\end{tabular}}}}%
    \put(0.9324257,0.99767109){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}.6\end{tabular}}}}%
    \put(0.93358709,0.93282069){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}.4\end{tabular}}}}%
    \put(0.93320006,0.86816389){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}.2\end{tabular}}}}%
    \put(0.93261922,0.80350706){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.36294391,0.62670743){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Deformation-Aware\\Generative Grasping\\(Def-GG-CNN)\end{tabular}}}}%
    \put(0.00626873,0.04165148){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.14931836,0.04187549){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}.5\end{tabular}}}}%
    \put(0.30992606,0.04290421){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.96369995,0.04513121){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0.10796904,0.00549609){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Quality\end{tabular}}}}%
    \put(0.46763247,0.00493446){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Width\end{tabular}}}}%
    \put(0.80160434,0.0095515){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Angle\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures_tex/old_figtex/graspdeformshort.pdf_tex <==
%% Creator: Inkscape 1.1 (ce6663b3b7, 2021-05-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'graspdeformshort.png.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{4089bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75862069)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{graspdeformshort.png.pdf}}%
    \put(0.64651366,0.26882301){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.72781988,0.39337199){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.72831806,0.43616139){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.72757547,0.48072879){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.1693199,0.1460389){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.16976752,0.32293741){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.53581913,0.47047806){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Width\end{tabular}}}}%
    \put(0.06495439,0.59705895){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth \\image\end{tabular}}}}%
    \put(0.33530263,0.40263005){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Generative Grasping \\CNN\\(GG-CNN2)\end{tabular}}}}%
    \put(0.53958096,0.71200659){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Quality\end{tabular}}}}%
    \put(0.53835699,0.21547497){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Angle\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{graspdeformshort.png.pdf}}%
    \put(0.79639111,0.53594064){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Best grasp candidate\end{tabular}}}}%
    \put(0.16981807,0.18882831){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.16907548,0.23339571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.16857636,0.27820259){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.16877461,0.36465129){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{graspdeformshort.png.pdf}}%
    \put(0.08405848,0.34589228){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Stiffness\\image\end{tabular}}}}%
    \put(0.64945432,0.52745982){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.64909921,0.7017055){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.6499525,0.57024923){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.64920991,0.61481662){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.64998559,0.6582021){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.64890903,0.74607222){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.64635156,0.30233691){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.64618959,0.33276022){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.64793646,0.36484228){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\end{tabular}}}}%
    \put(0.6472519,0.39718666){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\end{tabular}}}}%
    \put(0.64582181,0.42767999){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.64572956,0.46019138){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}120\end{tabular}}}}%
    \put(0.64520223,0.49167515){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}140\end{tabular}}}}%
    \put(0.63988953,0.01244607){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1.5\end{tabular}}}}%
    \put(0.6406769,0.05055265){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1\end{tabular}}}}%
    \put(0.63942705,0.08755433){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.5\end{tabular}}}}%
    \put(0.64266401,0.12508849){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.64360802,0.16438245){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.64641165,0.2009744){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.64221729,0.23998876){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures_tex/old_figtex/graspdeformshort.png.pdf_tex <==
%% Creator: Inkscape 1.1 (ce6663b3b7, 2021-05-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'graspdeformshort.png.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2146.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75471698)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{graspdeformshort.png.pdf}}%
    \put(0.62532091,0.52473634){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.61558864,0.01434458){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1.5\end{tabular}}}}%
    \put(0.62785215,0.73204397){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.62721859,0.27438489){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.16016794,0.15452976){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.15973282,0.32350778){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.52110336,0.45851015){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Width\end{tabular}}}}%
    \put(0.05701135,0.59080115){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth \\image\end{tabular}}}}%
    \put(0.24676522,0.40120885){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Generative Grasping \\CNN\\\\(GG-CNN2)\end{tabular}}}}%
    \put(0.51098944,0.7008416){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Quality\end{tabular}}}}%
    \put(0.5003695,0.20014622){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Angle\end{tabular}}}}%
    \put(0.78037563,0.51619978){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Best grasp candidate\end{tabular}}}}%
    \put(0.16061112,0.19564399){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.16053399,0.24100744){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.15879413,0.28219598){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.16456312,0.35433813){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.07808877,0.34759148){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Stiffness\\image\end{tabular}}}}%
    \put(0.62463174,0.69349343){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.62501412,0.57039495){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.62526461,0.61033002){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.6249402,0.65256258){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.6272516,0.30419794){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.62624254,0.33348385){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.62455057,0.36417323){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\end{tabular}}}}%
    \put(0.62580335,0.39438768){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\end{tabular}}}}%
    \put(0.62245218,0.42596645){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.62265699,0.45454964){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}120\end{tabular}}}}%
    \put(0.62301821,0.48525973){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}140\end{tabular}}}}%
    \put(0.72113656,-1.74459103){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1.5\end{tabular}}}}%
    \put(0.61690864,0.04980533){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1\end{tabular}}}}%
    \put(0.61539206,0.08592193){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-.5\end{tabular}}}}%
    \put(0.62028391,0.12073795){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.61411041,0.16220227){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}.5\end{tabular}}}}%
    \put(0.61698456,0.19524306){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.61361628,0.23189713){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures_tex/old_figtex/grasprep.pdf_tex <==
%% Creator: Inkscape 1.1 (ce6663b3b7, 2021-05-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'grasprep.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{459bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.12418301)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{grasprep.pdf}}%
    \put(0.7956094,0.91753466){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp center\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{grasprep.pdf}}%
    \put(0.80555007,1.02380852){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp width\end{tabular}}}}%
    \put(0.79438273,0.81257537){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Grasp angle\end{tabular}}}}%
    \put(0.88367926,0.6389396){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Finger \\height\end{tabular}}}}%
  \end{picture}%
\endgroup%

